Statistics of Certain Models of Evolution

In a recent paper, Newman surveys the literature on power law spectra in evolution, self-organised criticality and presents a model of his own to arrive at a conclusion that self-organised criticality is not necessary for evolution. Not only did he miss a key model (Ecolab) that has a clear self-organised critical mechanism, but also Newman's model exhibits the same mechanism that gives rise to power law behaviour as does Ecolab. Newman's model is, in fact, a ``mean field'' approximation of a self-organised critical system. In this paper, I have also implemented Newman's model using the Ecolab software, removing the restriction that the number of species remains constant. It turns out that the requirement of constant species number is non-trivial, leading to a global coupling between species that is similar in effect to the species interactions seen in Ecolab. In fact, the model must self-organise to a state where the long time average of speciations balances that of the extinctions, otherwise the system either collapses or explodes. In view of this, Newman's model does not provide the hoped-for counter example to the presence of self-organised criticality in evolution, but does provide a simple, almost analytic model that can used to understand more intricate models such as Ecolab.

==> eco-lifeh/eco-lifeh.1e-3.dat <==
2.34864 21.2186
3.03941 10.6345
3.40783 8.09298
3.73019 3.7309
3.91439 2.65991
4.0986 3.31863
4.28281 3.06702
4.42096 0.267126
4.51307 1.21811
4.65122 0.848742
4.74333 0.774062
4.78938 0.739224
4.88148 0.33709
4.97358 0.768574
5.01964 0.146797
5.11174 0.40164
5.15779 0.255709
5.20384 0.1221
5.342 0.106345
5.38805 0.304675
5.4341 0.0969875
5.48015 0.185245
5.5262 0.176907
5.61831 0.0806707
5.66436 0.3852
5.71041 0.220718
5.80251 0.201297
5.89462 0.183585
5.94067 0.233763
5.98672 0.111621
6.07882 0.152699
6.17093 0.0928423
6.26303 0.0423366
6.35513 0.347503
6.40119 0.184368
6.44724 0.105642
6.49329 0.0672583
6.53934 0.0963468
6.58539 0.0613403
6.6775 0.0279715
6.72355 0.10685
6.7696 0.076531
6.81565 0.0730865
6.8617 0.16286
6.90776 0.0222186
6.95381 0.0848742
6.99986 0.121581
7.04591 0.154812
7.09196 0.092403
7.18407 0.033709
7.23012 0.0482878
7.27617 0.0922289
7.32222 0.0880779
7.36827 0.0560759
7.41432 0.080328
7.46038 0.0383563
7.50643 0.02442
7.55248 0.0816233
7.59853 0.133628
7.64458 0.0638068
7.69063 0.0609351
7.73669 0.0872888
7.78274 0.0648357
7.82879 0.0265361
7.87484 0.0675781
7.92089 0.0322683
7.96694 0.046224
8.013 0.0588581
8.05905 0.0140523
8.1051 0.0402594
8.15115 0.0768948
8.1972 0.048956
8.24325 0.0584408
8.28931 0.111621
8.33536 0.0532986
8.38141 0.0661697
8.42746 0.0777743
8.47351 0.0649896
8.51956 0.0620646
8.56562 0.0296356
8.61167 0.0687329
8.65772 0.0463337
8.70377 0.0737473
8.74982 0.0492997
8.79588 0.040355
8.84193 0.0642312
8.88798 0.0521393
8.93403 0.0702954
8.98008 0.0391601
9.02613 0.0480827
9.07219 0.0535717
9.11824 0.0389795
9.16429 0.0465314
9.21034 0.0511027
9.25639 0.0488027
9.30244 0.0607907
9.3485 0.0541844
9.39455 0.0591379
9.4406 0.0494167
9.48665 0.0471926
9.5327 0.0450686
9.57875 0.0384287
9.62481 0.0381671
9.67086 0.0434588
9.71691 0.0388252
9.76296 0.0485847
9.80901 0.032967
9.85506 0.0466419
9.90112 0.0501105
9.94717 0.0350938
9.99322 0.0355454
10.0393 0.0320059
10.0853 0.0296392
10.1314 0.0291897
10.1774 0.0329443
10.2235 0.0306549
10.2695 0.026964
10.3156 0.0360506
10.3616 0.0302123
10.4077 0.0208007
10.4537 0.0173013
10.4998 0.0177466
10.5458 0.0216231
10.5919 0.0206499
10.6379 0.0181215
10.684 0.0157789
10.73 0.0140966
10.7761 0.0129979
10.8221 0.0137429
10.8682 0.0156645
10.9143 0.0109164
10.9603 0.00888063
11.0064 0.00737473
11.0524 0.00809923
11.0985 0.0107613
11.1445 0.00835005
11.1906 0.00582733
11.2366 0.00673665
11.2827 0.00615373
11.3287 0.00400689
11.3748 0.00459186
11.4208 0.00535968
11.4669 0.00465314
11.5129 0.00488808
11.559 0.00572901
11.605 0.00587644
11.6511 0.00328976
11.6971 0.00443534
11.7432 0.00370625
11.7892 0.00286527
11.8353 0.00273631
11.8813 0.00215201
11.9274 0.00308273
11.9734 0.00294398
12.0195 0.0026776
12.0655 0.00306851
12.1116 0.0028083
12.1576 0.00326493
12.2037 0.00378612
12.2498 0.00233958
12.2958 0.00284364
12.3419 0.0023277
12.3879 0.00231556
12.434 0.00221134
12.48 0.00177392
12.5261 0.00177476
12.5721 0.00238824
12.6182 0.00220718
12.6642 0.00168627
12.7103 0.00201297
12.7563 0.00160198
12.8024 0.00183585
12.8484 0.0012857
12.8945 0.00133945
12.9405 0.00143906
12.9866 0.00152699
13.0326 0.00160409
13.0787 0.00120695
13.1247 0.00128562
13.1708 0.000889069
13.2168 0.000889485
13.2629 0.0010039
13.3089 0.00114308
13.355 0.000633853
13.401 0.000638954
13.4471 0.00080289
13.4931 0.000644073
13.5392 0.000380767
13.5853 0.000587402
13.6313 0.000507539
13.6774 0.000433675
13.7234 0.000365433
13.7695 0.000279188
13.8155 0.000288841


==> eco-lifeh/eco-lifeh.1e-4.dat <==
2.34864 42.4371
3.03941 19.142
3.40783 11.0359
3.73019 5.86285
3.91439 8.42305
4.0986 3.68736
4.28281 3.06702
4.42096 2.13701
4.51307 1.70535
4.65122 1.4853
4.74333 0.967578
4.78938 1.66325
4.88148 0.842725
4.97358 0.61486
5.01964 0.587186
5.11174 0.13388
5.15779 0.511418
5.24989 0.233209
5.342 0.212689
5.38805 0.101558
5.4341 0.0969875
5.48015 0.37049
5.5262 0.176907
5.57226 0.422363
5.61831 0.242012
5.66436 0.23112
5.71041 0.147145
5.75646 0.281045
5.80251 0.201297
5.84857 0.064079
5.89462 0.305975
5.94067 0.0584408
5.98672 0.0558105
6.03277 0.0532986
6.07882 0.0508998
6.12488 0.0972178
6.21698 0.0886637
6.26303 0.169346
6.30908 0.121293
6.35513 0.0386114
6.40119 0.0368736
6.44724 0.105642
6.53934 0.0321156
6.58539 0.0920105
6.63145 0.117159
6.6775 0.055943
6.72355 0.186988
6.7696 0.076531
6.81565 0.121811
6.8617 0.0697971
6.90776 0.0444371
6.95381 0.0424371
6.99986 0.0405271
7.04591 0.154812
7.09196 0.092403
7.13801 0.0529465
7.18407 0.0505635
7.23012 0.0643837
7.27617 0.0461145
7.32222 0.0293593
7.36827 0.0700948
7.46038 0.0383563
7.50643 0.06105
7.55248 0.0349814
7.59853 0.0556783
7.64458 0.0319034
7.69063 0.0406234
7.73669 0.0581925
7.78274 0.00926224
7.82879 0.0442268
7.87484 0.0506836
7.92089 0.00806707
7.96694 0.03852
8.013 0.0220718
8.05905 0.0351306
8.1051 0.0469693
8.15115 0.0128158
8.1972 0.0183585
8.24325 0.0409085
8.28931 0.0167432
8.33536 0.0159896
8.38141 0.0254499
8.42746 0.0243045
8.47351 0.0232106
8.51956 0.0221659
8.56562 0.0381029
8.61167 0.0283018
8.65772 0.0115834
8.70377 0.0221242
8.74982 0.0105642
8.79588 0.0100887
8.84193 0.00642312
8.88798 0.0122681
8.93403 0.0175739
8.98008 0.0223772
9.02613 0.010685
9.07219 0.0357145
9.11824 0.0194897
9.16429 0.016286
9.21034 0.00666557
9.25639 0.00848742
9.30244 0.0202636
9.3485 0.0154812
9.39455 0.0147845
9.4406 0.0229435
9.48665 0.01854
9.5327 0.0177055
9.57875 0.0215201
9.62481 0.0146797
9.67086 0.026636
9.71691 0.0281148
9.76296 0.0268494
9.80901 0.020757
9.85506 0.0128265
9.90112 0.0222713
9.94717 0.0265862
9.99322 0.0233584
10.0393 0.0223071
10.0853 0.0111147
10.1314 0.0159217
10.1774 0.0312549
10.2235 0.0217811
10.2695 0.0177192
10.3156 0.0220718
10.3616 0.0210784
10.4077 0.0194587
10.4537 0.012175
10.4998 0.0257019
10.5458 0.0175322
10.5919 0.0189756
10.6379 0.0218524
10.684 0.0147609
10.73 0.0209018
10.7761 0.01764
10.8221 0.0190627
10.8682 0.0152412
10.9143 0.0226414
10.9603 0.0158307
11.0064 0.0165931
11.0524 0.0190156
11.0985 0.0198412
11.1445 0.0150943
11.1906 0.0193222
11.2366 0.0190383
11.2827 0.0173423
11.3287 0.0165618
11.3748 0.0160715
11.4208 0.0148609
11.4669 0.0139594
11.5129 0.0153308
11.559 0.0169748
11.605 0.0184398
11.6511 0.018384
11.6971 0.0149693
11.7432 0.0165899
11.7892 0.0151691
11.8353 0.0141644
11.8813 0.0147566
11.9274 0.0148265
11.9734 0.0161218
12.0195 0.0180738
12.0655 0.0109955
12.1116 0.0135531
12.1576 0.011194
12.2037 0.0126947
12.2498 0.0141438
12.2958 0.0115777
12.3419 0.00969875
12.3879 0.00981797
12.434 0.0121182
12.48 0.010897
12.5261 0.00959982
12.5721 0.00978407
12.6182 0.00927014
12.6642 0.00786926
12.7103 0.00791768
12.7563 0.00845843
12.8024 0.00697623
12.8484 0.00707133
12.8945 0.00619497
12.9405 0.00628924
12.9866 0.00564988
13.0326 0.00549281
13.0787 0.00626686
13.1247 0.00474351
13.1708 0.0039373
13.2168 0.00460915
13.2629 0.00436309
13.3089 0.00438796
13.355 0.00366226
13.401 0.00292574
13.4471 0.00311521
13.4931 0.00263763
13.5392 0.00269466
13.5853 0.00282512
13.6313 0.00248427
13.6774 0.00206634
13.7234 0.0019977
13.7695 0.00167513
13.8155 0.00133311


==> eco-lifeh/eco-lifeh.1e-5.dat <==
2.34864 89.118
3.03941 11.6979
3.40783 4.41435
3.73019 3.7309
3.91439 3.54655
4.0986 2.21242
4.28281 1.84021
4.42096 1.33563
4.51307 0.974487
4.65122 0.636557
4.74333 0.387031
4.78938 0.554418
4.88148 0.67418
5.01964 0.293593
5.11174 0.53552
5.15779 0.255709
5.20384 0.3663
5.24989 0.349814
5.342 0.212689
5.38805 0.203117
5.57226 0.0844726
5.75646 0.0702613
5.80251 0.134198
5.89462 0.12239
5.94067 0.0584408
5.98672 0.111621
6.03277 0.0532986
6.12488 0.0972178
6.21698 0.0443319
6.30908 0.0404311
6.35513 0.0772229
6.40119 0.0737473
6.44724 0.035214
6.49329 0.0336292
6.58539 0.0306702
6.63145 0.117159
6.72355 0.0534252
6.7696 0.076531
6.90776 0.0444371
7.04591 0.0387031
7.09196 0.0184806
7.13801 0.0529465
7.18407 0.0505635
7.27617 0.0461145
7.32222 0.0293593
7.36827 0.0280379
7.41432 0.441804
7.46038 0.0127854
7.50643 0.02442
7.55248 0.0349814
7.59853 0.033407
7.73669 0.0290963
7.78274 0.00926224
7.82879 0.00884537
7.87484 0.0422363
7.92089 0.00806707
7.96694 0.015408
8.05905 0.0140523
8.1051 0.0067099
8.15115 0.0128158
8.1972 0.0183585
8.24325 0.0233763
8.33536 0.00532986
8.38141 0.01018
8.42746 0.0145827
8.47351 0.00928423
8.51956 0.00443319
8.56562 0.00423366
8.61167 0.00808623
8.65772 0.00772229
8.70377 0.00368736
8.74982 0.0035214
8.79588 0.0168146
8.84193 0.00321156
8.88798 0.00306702
8.93403 0.00878693
8.98008 0.00279715
9.02613 0.00801378
9.07219 0.0076531
9.11824 0.00974487
9.16429 0.0139594
9.21034 0.0133311
9.25639 0.00636557
9.30244 0.0141845
9.3485 0.00580547
9.39455 0.00739224
9.4406 0.00882442
9.48665 0.00505635
9.5327 0.00643837
9.57875 0.00461145
9.62481 0.0161476
9.67086 0.00700948
9.71691 0.0080328
9.76296 0.00511418
9.80901 0.006105
9.85506 0.00816233
9.90112 0.00445426
9.94717 0.00744413
9.99322 0.0101558
10.0393 0.00484938
10.0853 0.00555734
10.1314 0.00265361
10.1774 0.00675781
10.2235 0.00806707
10.2695 0.0030816
10.3156 0.00735726
10.3616 0.00491829
10.4077 0.0067099
10.4537 0.00448553
10.4998 0.0048956
10.5458 0.00292204
10.5919 0.00446484
10.6379 0.0106597
10.684 0.00458098
10.73 0.00340262
10.7761 0.00324948
10.8221 0.00664978
10.8682 0.00550376
10.9143 0.00566036
10.9603 0.00733617
11.0064 0.00479357
11.0524 0.0035214
11.0985 0.00605325
11.1445 0.00449618
11.1906 0.00460052
11.2366 0.00380767
11.2827 0.00475516
11.3287 0.00534252
11.3748 0.00663268
11.4208 0.00389795
11.4669 0.00651439
11.5129 0.00422153
11.559 0.00615338
11.605 0.0056738
11.6511 0.00503141
11.6971 0.0105339
11.7432 0.00547114
11.7892 0.0112925
11.8353 0.00547261
11.8813 0.00507259
11.9274 0.00513788
11.9734 0.00588797
12.0195 0.003347
12.0655 0.00460276
12.1116 0.00940171
12.1576 0.0048974
12.2037 0.00790632
12.2498 0.00829489
12.2958 0.00741376
12.3419 0.00494636
12.3879 0.00416801
12.434 0.00654557
12.48 0.00422363
12.5261 0.00387219
12.5721 0.00778103
12.6182 0.00640081
12.6642 0.00400489
12.7103 0.00395884
12.7563 0.00583119
12.8024 0.00642548
12.8484 0.00561031
12.8945 0.00368349
12.9405 0.00341111
12.9866 0.00361388
13.0326 0.00422898
13.0787 0.00487422
13.1247 0.00469918
13.1708 0.00296356
13.2168 0.00347708
13.2629 0.00285725
13.3089 0.00401923
13.355 0.0047539
13.401 0.0048426
13.4471 0.00446407
13.4931 0.00223892
13.5392 0.00354406
13.5853 0.00293701
13.6313 0.00178974
13.6774 0.00216838
13.7234 0.00172971
13.7695 0.0031176
13.8155 0.00142199


==> newman-lifetimes/lifehist.0001.dat <==
0.0420385 1.04168e+06
0.714654 551388
1.13504 372923
1.38727 296732
1.6395 239188
1.80765 211368
1.97581 183935
2.10192 167271
2.22804 152107
2.31212 144938
2.43823 1198.36
2.52231 534.289
2.60638 367.507
2.64842 359.253
2.7325 295.517
2.77454 298.503
2.85862 231.247
2.90065 212.378
2.98473 201.392
3.02677 176.617
3.06881 135.477
3.11085 122.322
3.15288 121.438
3.19492 120.42
3.23696 113.554
3.279 84.1756
3.32104 95.6242
3.36308 84.1171
3.40512 181.472
3.44715 78.1072
3.48919 68.9598
3.53123 122.999
3.57327 53.855
3.61531 107.198
3.65735 52.0191
3.69938 84.1309
3.74142 87.5818
3.78346 38.1208
3.8255 75.222
3.86754 68.5698
3.90958 61.8509
3.95162 92.4592
3.99365 55.0723
4.03569 52.8051
4.07773 70.3898
4.11977 47.3629
4.16181 68.8765
4.20385 40.2778
4.24588 55.668
4.28792 50.0403
4.32996 46.7008
4.372 61.0334
4.41404 39.7001
4.45608 41.7313
4.49812 38.3912
4.54015 39.9215
4.58219 42.5035
4.62423 31.2207
4.66627 43.6464
4.70831 34.3999
4.75035 37.1855
4.79238 33.8418
4.83442 33.6075
4.87646 35.9279
4.9185 30.7198
4.96054 29.6254
5.00258 32.1606
5.04462 28.9583
5.08665 27.0157
5.12869 26.0475
5.17073 30.7705
5.21277 19.4487
5.25481 22.5806
5.29685 24.4487
5.33888 24.0253
5.38092 24.2663
5.42296 22.3024
5.465 19.8421
5.50704 20.2082
5.54908 18.7146
5.59112 20.8443
5.63315 18.9434
5.67519 18.2469
5.71723 16.6968
5.75927 16.6989
5.80131 15.6442
5.84335 15.2115
5.88538 15.3955
5.92742 14.0496
5.96946 12.4158
6.0115 12.5595
6.05354 11.4717
6.09558 13.2978
6.13762 13.2751
6.17965 11.8733
6.22169 12.3493
6.26373 11.7022
6.30577 10.156
6.34781 10.1207
6.38985 9.7448
6.43188 9.18726
6.47392 9.74617
6.51596 7.79944
6.558 9.06364
6.60004 9.25226
6.64208 7.57235
6.68412 7.1391
6.72615 7.92296
6.76819 7.12199
6.81023 5.99863
6.85227 6.67607
6.89431 6.05655
6.93635 6.23214
6.97838 5.56815
7.02042 5.96831
7.06246 5.43128
7.1045 5.06802
7.14654 4.99331
7.18858 4.71437
7.23061 4.23888
7.27265 4.63777
7.31469 3.6545
7.35673 3.78314
7.39877 4.17745
7.44081 4.09101
7.48285 3.63557
7.52488 3.82663
7.56692 3.80732
7.60896 3.15661
7.651 3.10753
7.69304 3.34513
7.73508 2.92066
7.77711 2.88189
7.81915 2.64609
7.86119 2.77121
7.90323 2.74689
7.94527 2.20345
7.98731 2.23653
8.02935 2.35812
8.07138 2.21552
8.11342 2.21889
8.15546 2.02988
8.1975 1.96638
8.23954 1.59685
8.28158 1.67254
8.32361 1.69212
8.36565 1.31154
8.40769 1.38222
8.44973 1.27334
8.49177 1.33554
8.53381 1.22322
8.57585 1.24159
8.61788 1.12458
8.65992 1.0151
8.70196 1.0864
8.744 1.0378
8.78604 0.976512
8.82808 0.854429
8.87011 0.733916
8.91215 0.772436
8.95419 0.797127
8.99623 0.716166
9.03827 0.683798
9.08031 0.608618
9.12235 0.742717
9.16438 0.59006
9.20642 0.646245
9.24846 0.586905
9.2905 0.562744
9.33254 0.578272
9.37458 0.535915
9.41661 0.543499
9.45865 0.47754
9.50069 0.41609
9.54273 0.442515
9.58477 0.494458
9.62681 0.394018
9.66885 0.403905
9.71088 0.325431
9.75292 0.317681
9.79496 0.281589
9.837 0.293362
9.87904 0.276306
9.92108 0.237484
9.96311 0.235717
10.0052 0.210653
10.0472 0.180942
10.0892 0.159371
10.1313 0.15281
10.1733 0.185468
10.2153 0.167163
10.2574 0.140672
10.2994 0.139786
10.3415 0.134815
10.3835 0.139035
10.4255 0.138356
10.4676 0.109168
10.5096 0.105337
10.5517 0.0666982
10.5937 0.0791792
10.6357 0.0613197
10.6778 0.0727943
10.7198 0.0612071
10.7618 0.0566281
10.8039 0.0572586
10.8459 0.0530083
10.888 0.0521875
10.93 0.0491688
10.972 0.0429726
11.0141 0.0408035
11.0561 0.0398909
11.0982 0.0356742
11.1402 0.0320898
11.1822 0.0236683
11.2243 0.0324199
11.2663 0.0285985
11.3083 0.0241425
11.3504 0.0205766
11.3924 0.0205516
11.4345 0.0170781
11.4765 0.0181385
11.5185 0.0123192
11.5606 0.0134333
11.6026 0.0142128
11.6447 0.0112854
11.6867 0.0151083
11.7287 0.0127245
11.7708 0.00600648
11.8128 0.00827886
11.8548 0.00776548
11.8969 0.00546025
11.9389 0.00713928
11.981 0.00638901
12.023 0.006126
12.065 0.0053144
12.1071 0.0029501
12.1491 0.0046287
12.1912 0.00369846
12.2332 0.00342799
12.2752 0.00260683
12.3173 0.00315156
12.3593 0.00208402
12.4013 0.00319716
12.4434 0.00249075
12.4854 0.00192894
12.5275 0.00176146
12.5695 0.00194229
12.6115 0.00234815


==> newman-lifetimes/lifehist.001.dat <==
0.0420385 1.16517e+06
0.714654 699074
1.13504 543273
1.38727 503394
1.6395 471004
1.80765 489895
1.97581 525921
2.10192 598276
2.22804 714976
2.31212 912026
2.43823 9326.02
2.52231 4791.05
2.60638 3913.5
2.64842 3310.63
2.7325 2786.07
2.77454 2341.05
2.85862 2071.48
2.90065 1898.04
2.98473 1544.82
3.02677 1363.48
3.06881 1203.49
3.11085 1160.44
3.15288 1043.12
3.19492 937.483
3.23696 899.844
3.279 782.284
3.32104 773.766
3.36308 760.418
3.40512 1242.88
3.44715 583.098
3.48919 507.188
3.53123 1006.03
3.57327 451.291
3.61531 778.491
3.65735 405.498
3.69938 723.526
3.74142 648.797
3.78346 314.911
3.8255 567.343
3.86754 532.813
3.90958 497.242
3.95162 628.069
3.99365 406.998
4.03569 365.772
4.07773 543.36
4.11977 294.439
4.16181 427.64
4.20385 256.181
4.24588 384.457
4.28792 344.944
4.32996 334.902
4.372 403.618
4.41404 273.489
4.45608 331.595
4.49812 219.803
4.54015 290.857
4.58219 256.761
4.62423 238.803
4.66627 273.761
4.70831 206.619
4.75035 235.088
4.79238 224.806
4.83442 202.031
4.87646 221.864
4.9185 174.197
4.96054 206.016
5.00258 177.455
5.04462 187.368
5.08665 140.032
5.12869 161.178
5.17073 178.69
5.21277 141.698
5.25481 145.379
5.29685 134.042
5.33888 141.12
5.38092 131.732
5.42296 111.726
5.465 120.903
5.50704 106.66
5.54908 115.407
5.59112 102.137
5.63315 96.8896
5.67519 101.566
5.71723 95.1481
5.75927 85.8691
5.80131 79.8369
5.84335 84.2968
5.88538 78.5307
5.92742 73.744
5.96946 70.9565
6.0115 67.9759
6.05354 64.4926
6.09558 60.4148
6.13762 57.0882
6.17965 55.9455
6.22169 56.585
6.26373 58.4646
6.30577 48.9175
6.34781 52.772
6.38985 45.0136
6.43188 46.8355
6.47392 43.0706
6.51596 41.4413
6.558 38.3223
6.60004 37.5377
6.64208 36.436
6.68412 34.4499
6.72615 33.6434
6.76819 31.8954
6.81023 30.3681
6.85227 29.6571
6.89431 27.8454
6.93635 26.2741
6.97838 24.4908
7.02042 22.4843
7.06246 22.4951
7.1045 22.1277
7.14654 20.9298
7.18858 19.8481
7.23061 18.2747
7.27265 17.7247
7.31469 17.0921
7.35673 17.2567
7.39877 15.6543
7.44081 14.568
7.48285 13.6676
7.52488 13.2098
7.56692 12.779
7.60896 11.6867
7.651 11.4597
7.69304 10.5228
7.73508 10.1851
7.77711 9.45017
7.81915 8.82679
7.86119 8.40725
7.90323 8.21375
7.94527 7.54854
7.98731 6.94894
8.02935 6.35426
8.07138 6.20648
8.11342 5.67453
8.15546 5.63624
8.1975 5.23031
8.23954 4.56608
8.28158 4.38426
8.32361 4.28042
8.36565 3.88939
8.40769 3.64796
8.44973 3.52897
8.49177 2.99499
8.53381 2.89081
8.57585 2.70766
8.61788 2.31505
8.65992 2.42614
8.70196 2.0476
8.744 1.97879
8.78604 1.81193
8.82808 1.67326
8.87011 1.64192
8.91215 1.51214
8.95419 1.51266
8.99623 1.2909
9.03827 1.03291
9.08031 1.05678
9.12235 1.00267
9.16438 0.979195
9.20642 0.816951
9.24846 0.762275
9.2905 0.735379
9.33254 0.66856
9.37458 0.610119
9.41661 0.569191
9.45865 0.521125
9.50069 0.488769
9.54273 0.472133
9.58477 0.410935
9.62681 0.374797
9.66885 0.34401
9.71088 0.316596
9.75292 0.33886
9.79496 0.262636
9.837 0.212882
9.87904 0.192917
9.92108 0.167074
9.96311 0.165917
10.0052 0.197487
10.0472 0.144122
10.0892 0.135163
10.1313 0.144106
10.1733 0.122409
10.2153 0.112035
10.2574 0.10316
10.2994 0.0915557
10.3415 0.0705428
10.3835 0.0796635
10.4255 0.0684573
10.4676 0.0608026
10.5096 0.0503496
10.5517 0.0533586
10.5937 0.0414168
10.6357 0.0408798
10.6778 0.0352772
10.7198 0.0316773
10.7618 0.0314029
10.8039 0.0207316
10.8459 0.0269774
10.888 0.0267744
10.93 0.0208859
10.972 0.0171056
11.0141 0.0200017
11.0561 0.0164933
11.0982 0.0121366
11.1402 0.0165739
11.1822 0.0091292
11.2243 0.00615978
11.2663 0.00652791
11.3083 0.00983584
11.3504 0.00943093
11.3924 0.00602846
11.4345 0.00551754
11.4765 0.0062981
11.5185 0.00652193
11.5606 0.00301092
11.6026 0.00421941
11.6447 0.00276812
11.6867 0.00265416
11.7287 0.0035237
11.7708 0.00244013
11.8128 0.0021597
11.8548 0.00189823
11.8969 0.00215101
11.9389 0.00174516
11.981 0.00243391
12.023 0.002042
12.065 0.00111882
12.1071 0.00147505
12.1491 0.00115717
12.1912 0.00184923
12.2332 0.000945654
12.2752 0.000680043
12.3173 0.00119542
12.3593 0.00114621
12.4013 0.000499556
12.4434 0.000574788
12.4854 0.00064298
12.5275 0.000264219
12.5695 8.44473e-05


==> newman-lifetimes/lifehist.01.dat <==
0.0420385 37731.8
0.714654 28113.2
1.13504 27864.8
1.38727 35266.9
1.6395 47662.3
1.80765 76295.1
1.97581 136743
2.10192 275529
2.22804 667459
2.31212 2.09357e+06
2.43823 65343.6
2.52231 43862.4
2.60638 39678.2
2.64842 37341.7
2.7325 33853.2
2.77454 33344.5
2.85862 30634.7
2.90065 29671.4
2.98473 28648
3.02677 10899.6
3.06881 10778.3
3.11085 10397.4
3.15288 10157.2
3.19492 10087.4
3.23696 9714.11
3.279 9333.42
3.32104 9457.14
3.36308 9035.85
3.40512 14086.3
3.44715 4846.52
3.48919 4803.46
3.53123 9567.62
3.57327 4585.85
3.61531 9245.15
3.65735 4557
3.69938 7476.23
3.74142 5583.92
3.78346 2759.06
3.8255 5491.2
3.86754 5399.75
3.90958 5569.01
3.95162 5517.67
3.99365 3594.92
4.03569 3561.98
4.07773 5592.49
4.11977 2571.01
4.16181 3832.11
4.20385 2524.08
4.24588 3923.9
4.28792 2786.58
4.32996 2813.88
4.372 3813.82
4.41404 2124.1
4.45608 2834.63
4.49812 2276.44
4.54015 2232.75
4.58219 2249.21
4.62423 2060.81
4.66627 2230.08
4.70831 1789.02
4.75035 1900.24
4.79238 1821.01
4.83442 1516.2
4.87646 1798.99
4.9185 1280.64
4.96054 1469.01
5.00258 1328.38
5.04462 1382.8
5.08665 1132.11
5.12869 1153.72
5.17073 1190.67
5.21277 983.548
5.25481 992.152
5.29685 923.575
5.33888 895.701
5.38092 834.897
5.42296 756.779
5.465 771.889
5.50704 676.038
5.54908 683.179
5.59112 621.16
5.63315 565.609
5.67519 555.489
5.71723 525.032
5.75927 486.183
5.80131 452.948
5.84335 417.118
5.88538 407.239
5.92742 380.568
5.96946 361.735
6.0115 333.153
6.05354 302.373
6.09558 285.602
6.13762 270.802
6.17965 254.924
6.22169 237.917
6.26373 219.104
6.30577 194.961
6.34781 188.976
6.38985 166.477
6.43188 167.794
6.47392 152.078
6.51596 135.035
6.558 125.754
6.60004 116.281
6.64208 103.13
6.68412 99.7955
6.72615 88.0555
6.76819 86.2459
6.81023 77.3395
6.85227 69.0716
6.89431 61.4518
6.93635 58.7332
6.97838 51.2451
7.02042 49.7215
7.06246 43.5959
7.1045 39.8857
7.14654 36.7898
7.18858 33.2391
7.23061 29.2324
7.27265 27.1183
7.31469 24.4819
7.35673 22.6988
7.39877 21.4671
7.44081 18.659
7.48285 17.1801
7.52488 15.5555
7.56692 14.7267
7.60896 14.0722
7.651 11.9103
7.69304 10.3455
7.73508 9.82405
7.77711 9.03265
7.81915 8.16283
7.86119 7.40549
7.90323 6.67872
7.94527 5.90456
7.98731 5.17456
8.02935 4.73998
8.07138 4.73453
8.11342 4.23407
8.15546 3.68309
8.1975 3.17029
8.23954 3.06543
8.28158 2.65638
8.32361 2.63547
8.36565 2.40825
8.40769 2.13024
8.44973 1.87103
8.49177 1.64949
8.53381 1.5338
8.57585 1.37903
8.61788 1.3003
8.65992 1.1541
8.70196 1.10255
8.744 0.89065
8.78604 0.805715
8.82808 0.758306
8.87011 0.638336
8.91215 0.752798
8.95419 0.542925
8.99623 0.595802
9.03827 0.51934
9.08031 0.426033
9.12235 0.421757
9.16438 0.361158
9.20642 0.329219
9.24846 0.292283
9.2905 0.219717
9.33254 0.257965
9.37458 0.224672
9.41661 0.193683
9.45865 0.195185
9.50069 0.18715
9.54273 0.170734
9.58477 0.133637
9.62681 0.123331
9.66885 0.109039
9.71088 0.107495
9.75292 0.0945985
9.79496 0.0866428
9.837 0.0882682
9.87904 0.0759221
9.92108 0.0668296
9.96311 0.0640785
10.0052 0.036206
10.0472 0.0462874
10.0892 0.0484166
10.1313 0.0454562
10.1733 0.0445123
10.2153 0.0231182
10.2574 0.0196089
10.2994 0.0253413
10.3415 0.0282171
10.3835 0.0225463
10.4255 0.010809
10.4676 0.0145097
10.5096 0.0132499
10.5517 0.0107988
10.5937 0.00913606
10.6357 0.00700797
10.6778 0.00615951
10.7198 0.00912737
10.7618 0.00772202
10.8039 0.00345526
10.8459 0.00473288
10.888 0.00272282
10.93 0.00261073
10.972 0.00333768
11.0141 0.00280024
11.0561 0.0011507
11.0982 0.00110333
11.1402 0.00141054
11.1822 0.00135247
11.2243 0.0012968
11.2663 0.000310853
11.3504 0.000285786
11.5606 0.000231609


==> powdist/lifehist.dat <==
0.0460517 161834
0.736827 146841
1.10524 139825
1.4276 120268
1.61181 115006
1.79602 107247
1.98022 98880.6
2.11838 93982.9
2.21048 94249.9
2.34864 5.17672e+06
2.44074 61702.4
2.48679 49215.7
2.5789 39619.9
2.671 31957.3
2.71705 27518.5
2.80915 23228.2
2.85521 19756.1
2.90126 17503
2.94731 15602.9
3.03941 100692
3.08546 11329.9
3.13152 10163.3
3.17757 9268.72
3.22362 16028.7
3.26967 6868.47
3.31572 6213.26
3.36177 5741.02
3.40783 23935.4
3.45388 4608.44
3.49993 7908.96
3.54598 3438.48
3.59203 6229.65
3.63808 5661.16
3.68414 2528.77
3.73019 8193.06
3.77624 4007.85
3.82229 3390.96
3.86834 3097.22
3.91439 5810.13
3.96045 2350.53
4.0065 2222.5
4.05255 2870.76
4.0986 3366.56
4.14465 2165.66
4.1907 1992.19
4.23676 1727.5
4.28281 2008.59
4.32886 1355.82
4.37491 1581.79
4.42096 1637.48
4.46702 1269.9
4.51307 1296.07
4.55912 993.445
4.60517 876.744
4.65122 1067.93
4.69727 808.719
4.74333 793.607
4.78938 853.434
4.83543 573.411
4.88148 646.539
4.92753 613.094
4.97358 527.088
5.01964 499.842
5.06569 451.27
5.11174 425.873
5.15779 392.513
5.20384 337.24
5.24989 346.199
5.29595 309.237
5.342 262.565
5.38805 261.513
5.4341 264.582
5.48015 203.862
5.5262 224.761
5.57226 203.072
5.61831 172.797
5.66436 167.87
5.71041 154.355
5.75646 153.732
5.80251 149.832
5.84857 122.391
5.89462 127.775
5.94067 119.453
5.98672 106.207
6.03277 100.361
6.07882 101.8
6.12488 92.5028
6.17093 84.9507
6.21698 90.6143
6.26303 79.6775
6.30908 76.0914
6.35513 70.5431
6.40119 68.5481
6.44724 62.4345
6.49329 63.1892
6.53934 57.1015
6.58539 55.789
6.63145 54.4497
6.6775 56.4185
6.72355 48.1361
6.7696 47.5768
6.81565 44.461
6.8617 41.0872
6.90776 41.5043
6.95381 40.3153
6.99986 38.4805
7.04591 36.4583
7.09196 33.9673
7.13801 32.6856
7.18407 31.8719
7.23012 31.7573
7.27617 27.8993
7.32222 27.7886
7.36827 25.907
7.41432 25.2899
7.46038 23.5636
7.50643 23.3944
7.55248 21.6768
7.59853 21.2023
7.64458 19.5781
7.69063 19.0524
7.73669 17.7778
7.78274 17.1907
7.82879 16.7354
7.87484 14.3519
7.92089 13.6334
7.96694 13.351
8.013 12.9341
8.05905 11.7266
8.1051 10.5614
8.15115 9.86817
8.1972 9.84628
8.24325 8.73105
8.28931 8.61156
8.33536 8.11738
8.38141 7.56371
8.42746 7.10176
8.47351 6.69393
8.51956 6.12223
8.56562 6.0245
8.61167 5.29648
8.65772 4.89207
8.70377 4.63133
8.74982 4.07779
8.79588 3.57814
8.84193 3.613
8.88798 3.12222
8.93403 3.05492
8.98008 2.72722
9.02613 2.42283
9.07219 2.3444
9.11824 2.20234
9.16429 1.94501
9.21034 1.79082
9.25639 1.67414
9.30244 1.63932
9.3485 1.36816
9.39455 1.23266
9.4406 1.1507
9.48665 1.08712
9.5327 0.933564
9.57875 0.868489
9.62481 0.814721
9.67086 0.723379
9.71691 0.673417
9.76296 0.653336
9.80901 0.567765
9.85506 0.450094
9.90112 0.412019
9.94717 0.346684
9.99322 0.332096
10.0393 0.343336
10.0853 0.242671
10.1314 0.225557
10.1774 0.233989
10.2235 0.175862
10.2695 0.184896
10.3156 0.136845
10.3616 0.120849
10.4077 0.112726
10.4537 0.0974001
10.4998 0.086285
10.5458 0.0689601
10.5919 0.05302
10.6379 0.0405069
10.684 0.0473368
10.73 0.0306236
10.7761 0.032959
10.8221 0.0190627
10.8682 0.0190515
10.9143 0.018194
10.9603 0.00926674
11.0064 0.00884967
11.0524 0.00281712
11.0985 0.00470808
11.1445 0.00417503
11.1906 0.00337372
11.2366 0.00292898
11.2827 0.00139858
11.3287 0.000801378
11.4208 0.000243622
11.4669 0.000465314
11.5129 0.000222186
11.559 0.000212186
11.6511 0.000193516

